GAMMA: a new method for modeling relativistic hydrodynamics and non-thermal emission on a moving mesh

In recent years, dynamical relativistic jet simulation techniques have progressed to a point where it is becoming possible to fully numerically resolve gamma-ray burst (GRB) blast-wave evolution across scales. However, the modeling of emission is currently lagging behind and limits our efforts to fully interpret the physics of GRBs. In this work we combine recent developments in moving-mesh relativistic dynamics with a local treatment of non-thermal emission in a new code: GAMMA. The code involves an arbitrary Lagrangian-Eulerian approach only in the dominant direction of fluid motion which avoids mesh entanglement and associated computational costs. Shock detection, particle injection and local calculation of their evolution including radiative cooling are done at runtime. Even though GAMMA has been designed with GRB physics applications in mind, it is modular such that new solvers and geometries can be implemented easily with a wide range of potential applications. In this paper, we demonstrate the validity of our approach and compute accurate broadband GRB afterglow radiation from early to late times. Our results show that the spectral cooling break shifts by a factor of ~ 40 compared to existing methods. Its temporal behavior also significantly changes from the previously calculated temporary steep increase after the jet break. Instead, we find that the cooling break does not shift with time between the relativistic and Newtonian asymptotes when computed from our local algorithm. GAMMA is publicly available at: https://github.com/eliotayache/GAMMA.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> TikzFigs/movingMeshFlux.tikz <==
\begin{tikzpicture}[scale=0.8]

  % \fill [orange!30] (5,0) -- (1.5,4) -- (0,4) -- (0,0) -- cycle;
  % \fill [orange!10] (5,0) -- (1.5,4) -- (6,4) -- cycle;
  % \fill [blue!10] (5,0) -- (6,4) -- (9,4) -- cycle;
  % \fill [blue!30] (5,0) -- (9,4) -- (10,4) -- (10,0) -- cycle;
  
  \draw (5,0) -- (9,4);
  \draw (5,0) -- (6,4);
  \draw (5,0) -- (1.5,4);

  \draw[thick, ->] (-0.5,0) -- (10.5,0);
  \draw (10.5,0) node [below] {$x$};
  \draw[thick, ->] (5,-0.5) -- (5,5);
  \draw (5,5) node [left] {$t$};
  \draw (5,0) node [below left] {$0$};

  \draw (1.5,4) node [above] {$\mathscr{W}_\leftarrow$};
  \draw (6,4) node [above] {$\mathscr{C}$};
  \draw (9,4) node [above] {$\mathscr{W}_\rightarrow$};

  \draw (1,3) node {$U_L,F_L$};
  \draw (4,3) node {$U_{L_*},F_{L_*}$};
  \draw (6.8,3) node {$U_{R_*},F_{R_*}$};
  \draw (9.1,3) node {$U_R,F_R$};

  \draw [thick, red, dashed] (5,0) -- (7.5,4.5);
  \draw [thick, ->, red] (9,5.5) to [out=180,in=75] (7.5,4.5);

  \draw (9,5.5) node [right, red] {$x/t = w$};

\end{tikzpicture}

==> TikzFigs/movingMeshGrid.tikz <==
\begin{tikzpicture}[scale=1]
  
  % grid
  \fill [red!20] (6,3) -- (10,3) -- (10,5) -- (6,5)-- cycle;
  \fill [green!20] (5,5) -- (9,5) -- (9,7) -- (5,7)-- cycle;

  \draw[thick, ->] (0,0) -- (15,0);
  \draw (15,0) node [below] {$x$};
  \draw[thick, ->] (0,0) -- (0,10);
  \draw (0,10) node [left] {$y$};

  \draw (0.7,9) -- (14.3,9);
  \draw (0.7,7) -- (14.3,7);
  \draw (0.7,5) -- (14.3,5);
  \draw (0.7,3) -- (14.3,3);
  \draw (0.7,1) -- (14.3,1);

  \draw (2,1) -- (2,3);
  \draw (2,5) -- (2,7);
  \draw (1,3) -- (1,5);
  \draw (1,7) -- (1,9);

  \draw (5,1) -- (5,3);
  \draw (5,5) -- (5,7);
  \draw (4,3) -- (4,5);
  \draw (4,7) -- (4,9);

  \draw (8.5,1) -- (8.5,3);
  \draw (9,5) -- (9,7);
  \draw (6,3) -- (6,5);
  \draw (6.5,7) -- (6.5,9);

  \draw (11,1) -- (11,3);
  \draw (11,5) -- (11,7);
  \draw (10,3) -- (10,5);
  \draw (10,7) -- (10,9);

  \draw (14,1) -- (14,3);
  \draw (14,5) -- (14,7);
  \draw (13,3) -- (13,5);
  \draw (13,7) -- (13,9);

  % transverse interfaces
  \draw[ultra thick, blue] (6.1,3) -- (8.4,3);
  \draw[ultra thick, blue] (8.6,3) -- (9.9,3);
  \draw[ultra thick, blue] (9.1,5) -- (9.9,5);
  \draw[ultra thick, blue] (6.1,5) -- (8.9,5);

  % interface
  \draw[teal,fill=teal] (7.5,5.1) circle (0.07);
  \draw[red,fill=red] (7.5,4.9) circle (0.07);


  % cell centers
  \draw[gray, fill=gray] (6.75,2) circle (0.07);
  \draw[fill=black] (8,4) circle (0.07);
  \draw[fill=black] (7,6) circle (0.07);
  \draw[gray, fill=gray] (8.25,8) circle (0.07);

  % SEcondary gradients
  \draw[dashed, gray] (3.5,2) -- (9.75,2);
  \draw[dashed, gray] (5,4) -- (11.5,4); 
  \draw[dashed, gray] (3.5,6) -- (10,6);
  \draw[dashed, gray] (5.25,8) -- (11.5,8);

  % secondary cell centers
  \draw[gray, fill=gray] (3.5,2) circle (0.07);
  \draw[gray, fill=gray] (9.75,2) circle (0.07);
  \draw[gray, fill=gray] (5,4) circle (0.07);
  \draw[gray, fill=gray] (11.5,4) circle (0.07);
  \draw[gray, fill=gray] (3.5,6) circle (0.07);
  \draw[gray, fill=gray] (10,6) circle (0.07);
  \draw[gray, fill=gray] (5.25,8) circle (0.07);
  \draw[gray, fill=gray] (11.5,8) circle (0.07);

  % gradients
  \draw[thick, ->, red] (7.5,4) -- (7.5,4.9);
  \draw[thick, ->, teal] (7.5,6) -- (7.5,5.1);
  \draw[thick, ->, red] (8,4) -- (7.5,4);
  \draw[thick, ->, teal] (7,6) -- (7.5,6);
  \draw[red, fill=red] (7.5,4) circle (0.07);
  \draw[teal, fill=teal] (7.5,6) circle (0.07);

  \draw[->, blue] (8,4) -- (9.22,4);
  \draw[->, blue] (9.75,2) -- (9.28,2);
  \draw[blue, fill=blue] (9.25,2) circle (0.07);
  \draw[blue, fill=blue] (9.25,4) circle (0.07);
  \draw[dashed, blue] (9.25,2) -- (9.25,4);


\end{tikzpicture}
















==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
